Distributed multi-agent Gaussian regression via finite-dimensional approximations

We consider the problem of distributedly estimating Gaussian processes in multi-agent frameworks. Each agent collects few measurements and aims to collaboratively reconstruct a common estimate based on all data. Agents are assumed with limited computational and communication capabilities and to gather $M$ noisy measurements in total on input locations independently drawn from a known common probability density. The optimal solution would require agents to exchange all the $M$ input locations and measurements and then invert an $M \times M$ matrix, a non-scalable task. Differently, we propose two suboptimal approaches using the first $E$ orthonormal eigenfunctions obtained from the \ac{KL} expansion of the chosen kernel, where typically $E \ll M$. The benefits are that the computation and communication complexities scale with $E$ and not with $M$, and computing the required statistics can be performed via standard average consensus algorithms. We obtain probabilistic non-asymptotic bounds that determine a priori the desired level of estimation accuracy, and new distributed strategies relying on Stein's unbiased risk estimate (SURE) paradigms for tuning the regularization parameters and applicable to generic basis functions (thus not necessarily kernel eigenfunctions) and that can again be implemented via average consensus. The proposed estimators and bounds are finally tested on both synthetic and real field data.

==> data-1D_Test_RSSs_vs_SURE_Risks_FA.txt <==
log10PotentialGammas	afTestRSSsFA	afSURERisksFAtimes
-5.00000	1048.30036	117.99001	
-4.89899	1043.88447	117.88776	
-4.79798	1038.49056	117.76179	
-4.69697	1031.94808	117.60750	
-4.59596	1024.07684	117.41989	
-4.49495	1014.69474	117.19377	
-4.39394	1003.62803	116.92414	
-4.29293	990.72379	116.60690	
-4.19192	975.86354	116.23969	
-4.09091	958.97741	115.82323	
-3.98990	940.05807	115.36303	
-3.88889	919.17400	114.87148	
-3.78788	896.48109	114.37047	
-3.68687	872.23025	113.89413	
-3.58586	846.76723	113.49185	
-3.48485	820.52054	113.23094	
-3.38384	793.97636	113.19880	
-3.28283	767.64449	113.50391	
-3.18182	742.02502	114.27573	
-3.08081	717.58737	115.66337	
-2.97980	694.77002	117.83454	
-2.87879	674.00076	120.97747	
-2.77778	655.73045	125.31058	
-2.67677	640.47090	131.10578	
-2.57576	628.83294	138.73111	
-2.47475	621.56794	148.71486	
-2.37374	619.61940	161.82793	
-2.27273	624.18503	179.17462	
-2.17172	636.77762	202.27687	
-2.07071	659.25934	233.13583	
-1.96970	693.81790	274.25817	
-1.86869	742.85734	328.64257	
-1.76768	808.79272	399.73005	
-1.66667	893.76185	491.32305	
-1.56566	999.29181	607.46423	
-1.46465	1125.97465	752.23626	
-1.36364	1273.21024	929.41616	
-1.26263	1439.06573	1141.92433	
-1.16162	1620.28595	1391.07804	
-1.06061	1812.47029	1675.78494	
-0.95960	2010.40882	1991.93537	
-0.85859	2208.54162	2332.28298	
-0.75758	2401.47464	2686.98598	
-0.65657	2584.46456	3044.74766	
-0.55556	2753.78736	3394.26567	
-0.45455	2906.93421	3725.59837	
-0.35354	3042.62422	4031.12685	
-0.25253	3160.66625	4305.97110	
-0.15152	3261.72782	4547.90460	
-0.05051	3347.07187	4756.92631	
0.05051	3418.30941	4934.67557	
0.15152	3477.19580	5083.84021	
0.25253	3525.48117	5207.64977	
0.35354	3564.81221	5309.49142	
0.45455	3596.67652	5392.64909	
0.55556	3622.37845	5460.14683	
0.65657	3643.03638	5514.67058	
0.75758	3659.59286	5558.54395	
0.85859	3672.83186	5593.73794	
0.95960	3683.39874	5621.89960	
1.06061	3691.82050	5644.38947	
1.16162	3698.52479	5662.32152	
1.26263	3703.85691	5676.60147	
1.36364	3708.09455	5687.96174	
1.46465	3711.46041	5696.99212	
1.56566	3714.13257	5704.16590	
1.66667	3716.25323	5709.86194	
1.76768	3717.93570	5714.38284	
1.86869	3719.27023	5717.96991	
1.96970	3720.32857	5720.81533	
2.07071	3721.16776	5723.07199	
2.17172	3721.83309	5724.86143	
2.27273	3722.36055	5726.28021	
2.37374	3722.77866	5727.40499	
2.47475	3723.11008	5728.29663	
2.57576	3723.37278	5729.00341	
2.67677	3723.58098	5729.56362	
2.77778	3723.74600	5730.00765	
2.87879	3723.87679	5730.35957	
2.97980	3723.98045	5730.63849	
3.08081	3724.06259	5730.85955	
3.18182	3724.12770	5731.03474	
3.28283	3724.17929	5731.17358	
3.38384	3724.22018	5731.28362	
3.48485	3724.25259	5731.37082	
3.58586	3724.27827	5731.43993	
3.68687	3724.29862	5731.49470	
3.78788	3724.31475	5731.53811	
3.88889	3724.32753	5731.57250	
3.98990	3724.33766	5731.59976	
4.09091	3724.34569	5731.62137	
4.19192	3724.35205	5731.63849	
4.29293	3724.35709	5731.65205	
4.39394	3724.36109	5731.66281	
4.49495	3724.36425	5731.67133	
4.59596	3724.36676	5731.67808	
4.69697	3724.36875	5731.68343	
4.79798	3724.37033	5731.68767	
4.89899	3724.37157	5731.69103	
5.00000	3724.37256	5731.69370	

==> data-1D_Test_RSSs_vs_SURE_Risks_FB.txt <==
E	afTestRSSsFB	afSURERisksFBtimes
2.00000	724.28244	3244.86578	
4.00000	708.88463	3042.87812	
6.00000	939.17644	3586.66981	
8.00000	1117.69679	4360.95555	
10.00000	864.17897	7997.22063	
12.00000	962.12198	8414.48352	
14.00000	1071.47753	7960.88365	
16.00000	1194.73751	8789.06050	
18.00000	1186.22218	9956.50928	
20.00000	1112.60467	10201.14360	

==> data-BoundsKExponentialA.txt <==
E	TrueError	NormalizedBound	LowerBound
1.00000	0.90490	0.90504	0.90484	
2.00000	0.81954	0.81912	0.81873	
3.00000	0.74103	0.74136	0.74082	
4.00000	0.66867	0.67099	0.67032	
5.00000	0.60187	0.60731	0.60653	
6.00000	0.54580	0.54968	0.54881	
7.00000	0.49632	0.49752	0.49659	
8.00000	0.44818	0.45032	0.44933	
9.00000	0.40447	0.40760	0.40657	
10.00000	0.36750	0.36894	0.36788	
11.00000	0.33235	0.33394	0.33287	
12.00000	0.30107	0.30227	0.30119	
13.00000	0.27251	0.27361	0.27253	
14.00000	0.24725	0.24766	0.24660	
15.00000	0.22323	0.22418	0.22313	
16.00000	0.20305	0.20293	0.20190	
17.00000	0.18389	0.18369	0.18268	
18.00000	0.16651	0.16628	0.16530	
19.00000	0.14990	0.15052	0.14957	
20.00000	0.13609	0.13625	0.13534	
21.00000	0.12342	0.12334	0.12246	
22.00000	0.11105	0.11166	0.11080	
23.00000	0.10009	0.10108	0.10026	
24.00000	0.08985	0.09150	0.09072	
25.00000	0.08195	0.08283	0.08208	
26.00000	0.07397	0.07499	0.07427	
27.00000	0.06694	0.06789	0.06721	
28.00000	0.06051	0.06146	0.06081	
29.00000	0.05464	0.05564	0.05502	
30.00000	0.04913	0.05037	0.04979	
31.00000	0.04470	0.04560	0.04505	
32.00000	0.04030	0.04129	0.04076	
33.00000	0.03630	0.03738	0.03688	
34.00000	0.03296	0.03384	0.03337	
35.00000	0.02996	0.03064	0.03020	
36.00000	0.02714	0.02774	0.02732	
37.00000	0.02454	0.02512	0.02472	
38.00000	0.02214	0.02274	0.02237	
39.00000	0.02006	0.02059	0.02024	
40.00000	0.01807	0.01865	0.01832	
41.00000	0.01630	0.01688	0.01657	
42.00000	0.01467	0.01529	0.01500	
43.00000	0.01329	0.01384	0.01357	
44.00000	0.01208	0.01253	0.01228	
45.00000	0.01102	0.01135	0.01111	
46.00000	0.01003	0.01028	0.01005	
47.00000	0.00906	0.00931	0.00910	
48.00000	0.00820	0.00843	0.00823	
49.00000	0.00741	0.00763	0.00745	
50.00000	0.00669	0.00691	0.00674	
51.00000	0.00607	0.00626	0.00610	
52.00000	0.00546	0.00567	0.00552	
53.00000	0.00499	0.00514	0.00499	
54.00000	0.00451	0.00465	0.00452	
55.00000	0.00409	0.00421	0.00409	
56.00000	0.00371	0.00382	0.00370	
57.00000	0.00338	0.00346	0.00335	
58.00000	0.00308	0.00313	0.00303	
59.00000	0.00281	0.00284	0.00274	
60.00000	0.00253	0.00257	0.00248	
61.00000	0.00229	0.00233	0.00224	
62.00000	0.00205	0.00211	0.00203	
63.00000	0.00185	0.00191	0.00184	
64.00000	0.00168	0.00173	0.00166	
65.00000	0.00152	0.00157	0.00150	
66.00000	0.00137	0.00143	0.00136	
67.00000	0.00124	0.00129	0.00123	
68.00000	0.00114	0.00117	0.00111	
69.00000	0.00103	0.00106	0.00101	
70.00000	0.00093	0.00096	0.00091	
71.00000	0.00085	0.00088	0.00083	
72.00000	0.00078	0.00079	0.00075	
73.00000	0.00071	0.00072	0.00068	
74.00000	0.00064	0.00065	0.00061	
75.00000	0.00058	0.00059	0.00055	
76.00000	0.00053	0.00054	0.00050	
77.00000	0.00048	0.00049	0.00045	
78.00000	0.00043	0.00045	0.00041	
79.00000	0.00039	0.00041	0.00037	
80.00000	0.00036	0.00037	0.00034	
81.00000	0.00032	0.00034	0.00030	
82.00000	0.00029	0.00031	0.00027	
83.00000	0.00027	0.00028	0.00025	
84.00000	0.00024	0.00026	0.00022	
85.00000	0.00022	0.00023	0.00020	
86.00000	0.00020	0.00021	0.00018	
87.00000	0.00018	0.00020	0.00017	
88.00000	0.00017	0.00018	0.00015	
89.00000	0.00015	0.00016	0.00014	
90.00000	0.00014	0.00015	0.00012	
91.00000	0.00013	0.00014	0.00011	
92.00000	0.00012	0.00013	0.00010	
93.00000	0.00011	0.00012	0.00009	
94.00000	0.00010	0.00011	0.00008	
95.00000	0.00009	0.00010	0.00007	
96.00000	0.00008	0.00009	0.00007	
97.00000	0.00007	0.00009	0.00006	
98.00000	0.00007	0.00008	0.00006	
99.00000	0.00006	0.00008	0.00005	
100.00000	0.00006	0.00007	0.00005	
101.00000	0.00005	0.00007	0.00004	
102.00000	0.00005	0.00006	0.00004	
103.00000	0.00005	0.00006	0.00003	
104.00000	0.00004	0.00006	0.00003	
105.00000	0.00004	0.00005	0.00003	
106.00000	0.00004	0.00005	0.00002	
107.00000	0.00003	0.00005	0.00002	
108.00000	0.00003	0.00005	0.00002	
109.00000	0.00003	0.00005	0.00002	
110.00000	0.00003	0.00004	0.00002	
111.00000	0.00003	0.00004	0.00002	
112.00000	0.00003	0.00004	0.00001	
113.00000	0.00002	0.00004	0.00001	
114.00000	0.00002	0.00004	0.00001	
115.00000	0.00002	0.00004	0.00001	
116.00000	0.00002	0.00004	0.00001	
117.00000	0.00002	0.00004	0.00001	
118.00000	0.00002	0.00004	0.00001	
119.00000	0.00002	0.00004	0.00001	
120.00000	0.00002	0.00004	0.00001	
121.00000	0.00002	0.00003	0.00001	
122.00000	0.00002	0.00003	0.00001	
123.00000	0.00002	0.00003	0.00000	
124.00000	0.00002	0.00003	0.00000	
125.00000	0.00002	0.00003	0.00000	
126.00000	0.00002	0.00003	0.00000	
127.00000	0.00002	0.00003	0.00000	
128.00000	0.00002	0.00003	0.00000	
129.00000	0.00002	0.00003	0.00000	
130.00000	0.00002	0.00003	0.00000	
131.00000	0.00002	0.00003	0.00000	
132.00000	0.00002	0.00003	0.00000	
133.00000	0.00002	0.00003	0.00000	
134.00000	0.00002	0.00003	0.00000	
135.00000	0.00002	0.00003	0.00000	
136.00000	0.00002	0.00003	0.00000	
137.00000	0.00002	0.00003	0.00000	
138.00000	0.00002	0.00003	0.00000	
139.00000	0.00002	0.00003	0.00000	
140.00000	0.00001	0.00003	0.00000	
141.00000	0.00001	0.00003	0.00000	
142.00000	0.00001	0.00004	0.00000	
143.00000	0.00001	0.00004	0.00000	
144.00000	0.00001	0.00004	0.00000	
145.00000	0.00001	0.00004	0.00000	
146.00000	0.00001	0.00004	0.00000	
147.00000	0.00001	0.00004	0.00000	
148.00000	0.00001	0.00004	0.00000	
149.00000	0.00001	0.00004	0.00000	
150.00000	0.00001	0.00004	0.00000	
151.00000	0.00001	0.00004	0.00000	
152.00000	0.00001	0.00004	0.00000	
153.00000	0.00001	0.00004	0.00000	
154.00000	0.00001	0.00004	0.00000	
155.00000	0.00001	0.00004	0.00000	
156.00000	0.00001	0.00004	0.00000	
157.00000	0.00001	0.00004	0.00000	
158.00000	0.00001	0.00004	0.00000	
159.00000	0.00001	0.00004	0.00000	
160.00000	0.00001	0.00004	0.00000	
161.00000	0.00001	0.00004	0.00000	
162.00000	0.00001	0.00004	0.00000	
163.00000	0.00001	0.00004	0.00000	
164.00000	0.00001	0.00004	0.00000	
165.00000	0.00001	0.00004	0.00000	
166.00000	0.00001	0.00004	0.00000	
167.00000	0.00001	0.00004	0.00000	
168.00000	0.00001	0.00004	0.00000	
169.00000	0.00001	0.00004	0.00000	
170.00000	0.00001	0.00004	0.00000	
171.00000	0.00001	0.00004	0.00000	
172.00000	0.00001	0.00004	0.00000	
173.00000	0.00001	0.00004	0.00000	
174.00000	0.00001	0.00004	0.00000	
175.00000	0.00001	0.00004	0.00000	
176.00000	0.00001	0.00004	0.00000	
177.00000	0.00001	0.00004	0.00000	
178.00000	0.00001	0.00004	0.00000	
179.00000	0.00001	0.00004	0.00000	
180.00000	0.00001	0.00004	0.00000	
181.00000	0.00001	0.00004	0.00000	
182.00000	0.00001	0.00004	0.00000	
183.00000	0.00001	0.00004	0.00000	
184.00000	0.00001	0.00004	0.00000	
185.00000	0.00001	0.00004	0.00000	
186.00000	0.00001	0.00004	0.00000	
187.00000	0.00001	0.00004	0.00000	
188.00000	0.00001	0.00004	0.00000	
189.00000	0.00001	0.00004	0.00000	
190.00000	0.00001	0.00004	0.00000	
191.00000	0.00001	0.00004	0.00000	
192.00000	0.00001	0.00004	0.00000	
193.00000	0.00001	0.00004	0.00000	
194.00000	0.00001	0.00004	0.00000	
195.00000	0.00001	0.00004	0.00000	
196.00000	0.00001	0.00004	0.00000	
197.00000	0.00001	0.00004	0.00000	
198.00000	0.00001	0.00005	0.00000	
199.00000	0.00001	0.00005	0.00000	
200.00000	0.00001	0.00005	0.00000	
201.00000	0.00001	0.00005	0.00000	
202.00000	0.00001	0.00005	0.00000	
203.00000	0.00001	0.00005	0.00000	
204.00000	0.00001	0.00005	0.00000	
205.00000	0.00001	0.00005	0.00000	
206.00000	0.00001	0.00005	0.00000	
207.00000	0.00001	0.00005	0.00000	
208.00000	0.00001	0.00005	0.00000	
209.00000	0.00001	0.00005	0.00000	
210.00000	0.00001	0.00005	0.00000	
211.00000	0.00001	0.00005	0.00000	
212.00000	0.00001	0.00005	0.00000	
213.00000	0.00001	0.00005	0.00000	
214.00000	0.00001	0.00005	0.00000	
215.00000	0.00001	0.00005	0.00000	
216.00000	0.00001	0.00005	0.00000	
217.00000	0.00001	0.00005	0.00000	
218.00000	0.00001	0.00005	0.00000	
219.00000	0.00001	0.00005	0.00000	
220.00000	0.00001	0.00005	0.00000	
221.00000	0.00001	0.00005	0.00000	
222.00000	0.00001	0.00005	0.00000	
223.00000	0.00001	0.00005	0.00000	
224.00000	0.00001	0.00005	0.00000	
225.00000	0.00001	0.00005	0.00000	
226.00000	0.00001	0.00005	0.00000	
227.00000	0.00001	0.00005	0.00000	
228.00000	0.00001	0.00005	0.00000	
229.00000	0.00001	0.00005	0.00000	
230.00000	0.00001	0.00005	0.00000	
231.00000	0.00001	0.00005	0.00000	
232.00000	0.00001	0.00005	0.00000	
233.00000	0.00001	0.00005	0.00000	
234.00000	0.00001	0.00005	0.00000	
235.00000	0.00001	0.00005	0.00000	
236.00000	0.00001	0.00005	0.00000	
237.00000	0.00001	0.00005	0.00000	
238.00000	0.00001	0.00005	0.00000	
239.00000	0.00001	0.00006	0.00000	
240.00000	0.00001	0.00006	0.00000	
241.00000	0.00001	0.00006	0.00000	
242.00000	0.00001	0.00006	0.00000	
243.00000	0.00001	0.00006	0.00000	
244.00000	0.00001	0.00006	0.00000	
245.00000	0.00001	0.00006	0.00000	
246.00000	0.00001	0.00006	0.00000	
247.00000	0.00001	0.00006	0.00000	
248.00000	0.00001	0.00006	0.00000	
249.00000	0.00001	0.00006	0.00000	
250.00000	0.00001	0.00006	0.00000	
251.00000	0.00001	0.00006	0.00000	
252.00000	0.00001	0.00006	0.00000	
253.00000	0.00001	0.00006	0.00000	
254.00000	0.00001	0.00006	0.00000	
255.00000	0.00001	0.00006	0.00000	
256.00000	0.00001	0.00006	0.00000	
257.00000	0.00001	0.00006	0.00000	
258.00000	0.00001	0.00006	0.00000	
259.00000	0.00001	0.00006	0.00000	
260.00000	0.00001	0.00006	0.00000	
261.00000	0.00001	0.00006	0.00000	
262.00000	0.00001	0.00006	0.00000	
263.00000	0.00001	0.00006	0.00000	
264.00000	0.00001	0.00006	0.00000	
265.00000	0.00001	0.00006	0.00000	
266.00000	0.00001	0.00006	0.00000	
267.00000	0.00001	0.00006	0.00000	
268.00000	0.00001	0.00006	0.00000	
269.00000	0.00001	0.00006	0.00000	
270.00000	0.00001	0.00006	0.00000	
271.00000	0.00001	0.00007	0.00000	
272.00000	0.00001	0.00007	0.00000	
273.00000	0.00001	0.00007	0.00000	
274.00000	0.00001	0.00007	0.00000	
275.00000	0.00001	0.00007	0.00000	
276.00000	0.00001	0.00007	0.00000	
277.00000	0.00001	0.00007	0.00000	
278.00000	0.00001	0.00007	0.00000	
279.00000	0.00001	0.00007	0.00000	
280.00000	0.00001	0.00007	0.00000	
281.00000	0.00001	0.00007	0.00000	
282.00000	0.00001	0.00007	0.00000	
283.00000	0.00001	0.00007	0.00000	
284.00000	0.00001	0.00007	0.00000	
285.00000	0.00001	0.00007	0.00000	
286.00000	0.00001	0.00007	0.00000	
287.00000	0.00001	0.00007	0.00000	
288.00000	0.00001	0.00007	0.00000	
289.00000	0.00001	0.00007	0.00000	
290.00000	0.00001	0.00007	0.00000	
291.00000	0.00001	0.00007	0.00000	
292.00000	0.00001	0.00007	0.00000	
293.00000	0.00001	0.00007	0.00000	
294.00000	0.00001	0.00007	0.00000	
295.00000	0.00001	0.00007	0.00000	
296.00000	0.00001	0.00007	0.00000	
297.00000	0.00001	0.00008	0.00000	
298.00000	0.00001	0.00008	0.00000	
299.00000	0.00001	0.00008	0.00000	
300.00000	0.00001	0.00008	0.00000	
301.00000	0.00001	0.00008	0.00000	
302.00000	0.00001	0.00008	0.00000	
303.00000	0.00001	0.00008	0.00000	
304.00000	0.00001	0.00008	0.00000	
305.00000	0.00001	0.00008	0.00000	
306.00000	0.00001	0.00008	0.00000	
307.00000	0.00001	0.00008	0.00000	
308.00000	0.00001	0.00008	0.00000	
309.00000	0.00001	0.00008	0.00000	
310.00000	0.00001	0.00008	0.00000	
311.00000	0.00001	0.00008	0.00000	
312.00000	0.00001	0.00008	0.00000	
313.00000	0.00001	0.00008	0.00000	
314.00000	0.00001	0.00008	0.00000	
315.00000	0.00001	0.00008	0.00000	
316.00000	0.00001	0.00008	0.00000	
317.00000	0.00001	0.00009	0.00000	
318.00000	0.00001	0.00009	0.00000	
319.00000	0.00001	0.00009	0.00000	
320.00000	0.00001	0.00009	0.00000	
321.00000	0.00001	0.00009	0.00000	
322.00000	0.00001	0.00009	0.00000	
323.00000	0.00001	0.00009	0.00000	
324.00000	0.00001	0.00009	0.00000	
325.00000	0.00001	0.00009	0.00000	
326.00000	0.00001	0.00009	0.00000	
327.00000	0.00001	0.00009	0.00000	
328.00000	0.00001	0.00009	0.00000	
329.00000	0.00001	0.00009	0.00000	
330.00000	0.00001	0.00009	0.00000	
331.00000	0.00001	0.00009	0.00000	
332.00000	0.00001	0.00009	0.00000	
333.00000	0.00001	0.00009	0.00000	
334.00000	0.00001	0.00009	0.00000	
335.00000	0.00001	0.00010	0.00000	
336.00000	0.00001	0.00010	0.00000	
337.00000	0.00001	0.00010	0.00000	
338.00000	0.00001	0.00010	0.00000	
339.00000	0.00001	0.00010	0.00000	
340.00000	0.00001	0.00010	0.00000	
341.00000	0.00001	0.00010	0.00000	
342.00000	0.00001	0.00010	0.00000	
343.00000	0.00001	0.00010	0.00000	
344.00000	0.00001	0.00010	0.00000	
345.00000	0.00001	0.00010	0.00000	
346.00000	0.00001	0.00010	0.00000	
347.00000	0.00001	0.00010	0.00000	
348.00000	0.00001	0.00010	0.00000	
349.00000	0.00001	0.00011	0.00000	
350.00000	0.00001	0.00011	0.00000	
351.00000	0.00001	0.00011	0.00000	
352.00000	0.00001	0.00011	0.00000	
353.00000	0.00001	0.00011	0.00000	
354.00000	0.00001	0.00011	0.00000	
355.00000	0.00001	0.00011	0.00000	
356.00000	0.00001	0.00011	0.00000	
357.00000	0.00001	0.00011	0.00000	
358.00000	0.00001	0.00011	0.00000	
359.00000	0.00001	0.00011	0.00000	
360.00000	0.00001	0.00011	0.00000	
361.00000	0.00001	0.00011	0.00000	
362.00000	0.00001	0.00012	0.00000	
363.00000	0.00001	0.00012	0.00000	
364.00000	0.00001	0.00012	0.00000	
365.00000	0.00001	0.00012	0.00000	
366.00000	0.00001	0.00012	0.00000	
367.00000	0.00001	0.00012	0.00000	
368.00000	0.00001	0.00012	0.00000	
369.00000	0.00001	0.00012	0.00000	
370.00000	0.00001	0.00012	0.00000	
371.00000	0.00001	0.00012	0.00000	
372.00000	0.00001	0.00012	0.00000	
373.00000	0.00001	0.00013	0.00000	
374.00000	0.00001	0.00013	0.00000	
375.00000	0.00001	0.00013	0.00000	
376.00000	0.00001	0.00013	0.00000	
377.00000	0.00001	0.00013	0.00000	
378.00000	0.00001	0.00013	0.00000	
379.00000	0.00001	0.00013	0.00000	
380.00000	0.00001	0.00013	0.00000	
381.00000	0.00001	0.00013	0.00000	
382.00000	0.00001	0.00013	0.00000	
383.00000	0.00001	0.00014	0.00000	
384.00000	0.00001	0.00014	0.00000	
385.00000	0.00001	0.00014	0.00000	
386.00000	0.00001	0.00014	0.00000	
387.00000	0.00001	0.00014	0.00000	
388.00000	0.00001	0.00014	0.00000	
389.00000	0.00001	0.00014	0.00000	
390.00000	0.00001	0.00014	0.00000	
391.00000	0.00001	0.00015	0.00000	
392.00000	0.00001	0.00015	0.00000	
393.00000	0.00001	0.00015	0.00000	
394.00000	0.00001	0.00015	0.00000	
395.00000	0.00001	0.00015	0.00000	
396.00000	0.00001	0.00015	0.00000	
397.00000	0.00001	0.00015	0.00000	
398.00000	0.00001	0.00015	0.00000	
399.00000	0.00001	0.00016	0.00000	
400.00000	0.00001	0.00016	0.00000	

==> data-BoundsKExponentialB.txt <==
E	TrueError	NormalizedBound	LowerBound
1.00000	0.90490	0.90524	0.90484	
2.00000	0.81956	0.82007	0.81873	
3.00000	0.74108	0.74379	0.74082	
4.00000	0.66877	0.67573	0.67032	
5.00000	0.60204	0.61537	0.60653	
6.00000	0.54605	0.56183	0.54881	
7.00000	0.49664	0.51463	0.49659	
8.00000	0.44860	0.47363	0.44933	
9.00000	0.40498	0.43793	0.40657	
10.00000	0.36810	0.40764	0.36788	
11.00000	0.33306	0.38255	0.33287	
12.00000	0.30189	0.36140	0.30119	
13.00000	0.27344	0.34352	0.27253	
14.00000	0.24828	0.33111	0.24660	
15.00000	0.22437	0.32132	0.22313	
16.00000	0.20430	0.31531	0.20190	
17.00000	0.18525	0.31300	0.18268	
18.00000	0.16798	0.31195	0.16530	
19.00000	0.15149	0.31401	0.14957	
20.00000	0.13779	0.32202	0.13534	
21.00000	0.12523	0.33043	0.12246	
22.00000	0.11298	0.34188	0.11080	
23.00000	0.10213	0.35253	0.10026	
24.00000	0.09200	0.36975	0.09072	
25.00000	0.08422	0.39010	0.08208	
26.00000	0.07635	0.40870	0.07427	
27.00000	0.06944	0.42978	0.06721	
28.00000	0.06312	0.45339	0.06081	
29.00000	0.05735	0.48573	0.05502	
30.00000	0.05196	0.51502	0.04979	
31.00000	0.04763	0.54705	0.04505	
32.00000	0.04335	0.57435	0.04076	
33.00000	0.03945	0.61166	0.03688	
34.00000	0.03622	0.65203	0.03337	
35.00000	0.03332	0.69558	0.03020	
36.00000	0.03060	0.73267	0.02732	
37.00000	0.02811	0.78241	0.02472	
38.00000	0.02582	0.82473	0.02237	
39.00000	0.02385	0.86955	0.02024	
40.00000	0.02197	0.92926	0.01832	
41.00000	0.02030	0.98003	0.01657	
42.00000	0.01878	1.03364	0.01500	
43.00000	0.01750	1.09022	0.01357	
44.00000	0.01640	1.16530	0.01228	
45.00000	0.01544	1.22907	0.01111	
46.00000	0.01456	1.29628	0.01005	
47.00000	0.01370	1.36712	0.00910	
48.00000	0.01293	1.42281	0.00823	
49.00000	0.01225	1.50041	0.00745	
50.00000	0.01164	1.58215	0.00674	
51.00000	0.01111	1.66822	0.00610	
52.00000	0.01060	1.75887	0.00552	
53.00000	0.01023	1.83009	0.00499	
54.00000	0.00985	1.92930	0.00452	
55.00000	0.00953	2.03377	0.00409	
56.00000	0.00924	2.11583	0.00370	
57.00000	0.00901	2.23015	0.00335	
58.00000	0.00881	2.31995	0.00303	
59.00000	0.00864	2.44509	0.00274	
60.00000	0.00846	2.54337	0.00248	
61.00000	0.00831	2.68035	0.00224	
62.00000	0.00816	2.78793	0.00203	
63.00000	0.00807	2.89977	0.00184	
64.00000	0.00800	3.05570	0.00166	
65.00000	0.00794	3.17816	0.00150	
66.00000	0.00789	3.30549	0.00136	
67.00000	0.00785	3.48309	0.00123	
68.00000	0.00786	3.62258	0.00111	
69.00000	0.00785	3.76765	0.00101	
70.00000	0.00786	3.91853	0.00091	
71.00000	0.00788	4.07546	0.00083	
72.00000	0.00790	4.23870	0.00075	
73.00000	0.00793	4.46655	0.00068	
74.00000	0.00797	4.64557	0.00061	
75.00000	0.00801	4.83184	0.00055	
76.00000	0.00805	5.02567	0.00050	
77.00000	0.00811	5.22737	0.00045	
78.00000	0.00817	5.43730	0.00041	
79.00000	0.00823	5.65580	0.00037	
80.00000	0.00829	5.88325	0.00034	
81.00000	0.00835	6.04009	0.00030	
82.00000	0.00843	6.28333	0.00027	
83.00000	0.00851	6.53659	0.00025	
84.00000	0.00858	6.80032	0.00022	
85.00000	0.00866	7.07498	0.00020	
86.00000	0.00873	7.36106	0.00018	
87.00000	0.00882	7.55840	0.00017	
88.00000	0.00890	7.86464	0.00015	
89.00000	0.00898	8.18370	0.00014	
90.00000	0.00907	8.51616	0.00012	
91.00000	0.00915	8.74557	0.00011	
92.00000	0.00924	9.10172	0.00010	
93.00000	0.00933	9.47295	0.00009	
94.00000	0.00942	9.72917	0.00008	
95.00000	0.00951	10.12707	0.00007	
96.00000	0.00961	10.54195	0.00007	
97.00000	0.00970	10.82839	0.00006	
98.00000	0.00979	11.27334	0.00006	
99.00000	0.00987	11.58059	0.00005	
100.00000	0.00996	12.05799	0.00005	
101.00000	0.01005	12.55606	0.00004	
102.00000	0.01015	12.90009	0.00004	
103.00000	0.01024	13.43481	0.00003	
104.00000	0.01033	13.80423	0.00003	
105.00000	0.01042	14.37854	0.00003	
106.00000	0.01050	14.77539	0.00002	
107.00000	0.01059	15.18383	0.00002	
108.00000	0.01068	15.81900	0.00002	
109.00000	0.01076	16.25804	0.00002	
110.00000	0.01084	16.94095	0.00002	



==> data-BoundsKSplinesA.txt <==
E	TrueError	NormalizedBound	LowerBound
1.00000	0.18949	0.18906	0.18902	
2.00000	0.09957	0.09896	0.09891	
3.00000	0.06613	0.06653	0.06647	
4.00000	0.04936	0.04998	0.04992	
5.00000	0.03935	0.03997	0.03991	
6.00000	0.03258	0.03327	0.03321	
7.00000	0.02818	0.02848	0.02841	
8.00000	0.02469	0.02488	0.02480	
9.00000	0.02185	0.02207	0.02200	
10.00000	0.01952	0.01983	0.01975	
11.00000	0.01780	0.01800	0.01791	
12.00000	0.01622	0.01647	0.01638	
13.00000	0.01488	0.01517	0.01508	
14.00000	0.01383	0.01406	0.01397	
15.00000	0.01291	0.01310	0.01300	
16.00000	0.01207	0.01226	0.01216	
17.00000	0.01134	0.01152	0.01142	
18.00000	0.01075	0.01086	0.01075	
19.00000	0.01015	0.01028	0.01016	
20.00000	0.00961	0.00975	0.00963	
21.00000	0.00912	0.00927	0.00915	
22.00000	0.00869	0.00883	0.00871	
23.00000	0.00832	0.00844	0.00831	
24.00000	0.00799	0.00807	0.00794	
25.00000	0.00764	0.00774	0.00760	
26.00000	0.00734	0.00743	0.00729	
27.00000	0.00705	0.00715	0.00700	
28.00000	0.00678	0.00688	0.00673	
29.00000	0.00655	0.00664	0.00648	
30.00000	0.00632	0.00641	0.00625	
31.00000	0.00611	0.00619	0.00603	
32.00000	0.00591	0.00599	0.00583	
33.00000	0.00572	0.00581	0.00564	
34.00000	0.00555	0.00563	0.00546	
35.00000	0.00536	0.00546	0.00529	
36.00000	0.00520	0.00531	0.00512	
37.00000	0.00506	0.00516	0.00497	
38.00000	0.00491	0.00502	0.00483	
39.00000	0.00479	0.00489	0.00469	
40.00000	0.00466	0.00476	0.00456	
41.00000	0.00454	0.00464	0.00444	
42.00000	0.00443	0.00453	0.00432	
43.00000	0.00432	0.00442	0.00421	
44.00000	0.00421	0.00432	0.00410	
45.00000	0.00411	0.00422	0.00400	
46.00000	0.00401	0.00413	0.00390	
47.00000	0.00392	0.00404	0.00381	
48.00000	0.00383	0.00395	0.00372	
49.00000	0.00375	0.00387	0.00363	
50.00000	0.00367	0.00379	0.00355	
51.00000	0.00360	0.00372	0.00347	
52.00000	0.00352	0.00365	0.00339	
53.00000	0.00345	0.00358	0.00332	
54.00000	0.00338	0.00351	0.00325	
55.00000	0.00331	0.00345	0.00318	
56.00000	0.00325	0.00339	0.00311	
57.00000	0.00318	0.00333	0.00305	
58.00000	0.00312	0.00327	0.00299	
59.00000	0.00307	0.00322	0.00293	
60.00000	0.00301	0.00317	0.00287	
61.00000	0.00296	0.00311	0.00282	
62.00000	0.00291	0.00307	0.00276	
63.00000	0.00286	0.00302	0.00271	
64.00000	0.00282	0.00297	0.00266	
65.00000	0.00277	0.00293	0.00261	
66.00000	0.00272	0.00289	0.00256	
67.00000	0.00268	0.00285	0.00252	
68.00000	0.00263	0.00281	0.00247	
69.00000	0.00259	0.00277	0.00243	
70.00000	0.00255	0.00273	0.00239	
71.00000	0.00251	0.00270	0.00235	
72.00000	0.00247	0.00266	0.00231	
73.00000	0.00244	0.00263	0.00227	
74.00000	0.00240	0.00260	0.00223	
75.00000	0.00237	0.00257	0.00220	
76.00000	0.00233	0.00254	0.00216	
77.00000	0.00230	0.00251	0.00213	
78.00000	0.00227	0.00248	0.00209	
79.00000	0.00223	0.00245	0.00206	
80.00000	0.00221	0.00242	0.00203	
81.00000	0.00218	0.00240	0.00200	
82.00000	0.00215	0.00237	0.00197	
83.00000	0.00211	0.00235	0.00194	
84.00000	0.00209	0.00232	0.00191	
85.00000	0.00206	0.00230	0.00188	
86.00000	0.00204	0.00228	0.00185	
87.00000	0.00201	0.00226	0.00182	
88.00000	0.00199	0.00224	0.00180	
89.00000	0.00196	0.00222	0.00177	
90.00000	0.00194	0.00220	0.00175	
91.00000	0.00192	0.00218	0.00172	
92.00000	0.00189	0.00216	0.00170	
93.00000	0.00187	0.00214	0.00167	
94.00000	0.00185	0.00212	0.00165	
95.00000	0.00183	0.00211	0.00163	
96.00000	0.00181	0.00209	0.00161	
97.00000	0.00179	0.00207	0.00158	
98.00000	0.00177	0.00206	0.00156	
99.00000	0.00175	0.00204	0.00154	
100.00000	0.00173	0.00203	0.00152	
101.00000	0.00172	0.00201	0.00150	
102.00000	0.00170	0.00200	0.00148	
103.00000	0.00168	0.00199	0.00146	
104.00000	0.00166	0.00197	0.00144	
105.00000	0.00165	0.00196	0.00142	
106.00000	0.00163	0.00195	0.00141	
107.00000	0.00161	0.00194	0.00139	
108.00000	0.00160	0.00193	0.00137	
109.00000	0.00158	0.00191	0.00135	
110.00000	0.00157	0.00190	0.00134	
111.00000	0.00155	0.00189	0.00132	
112.00000	0.00154	0.00188	0.00130	
113.00000	0.00152	0.00187	0.00129	
114.00000	0.00151	0.00186	0.00127	
115.00000	0.00150	0.00185	0.00126	
116.00000	0.00148	0.00185	0.00124	
117.00000	0.00147	0.00184	0.00123	
118.00000	0.00146	0.00183	0.00121	
119.00000	0.00144	0.00182	0.00120	
120.00000	0.00143	0.00181	0.00118	
121.00000	0.00142	0.00180	0.00117	
122.00000	0.00141	0.00180	0.00115	
123.00000	0.00140	0.00179	0.00114	
124.00000	0.00138	0.00178	0.00113	
125.00000	0.00137	0.00178	0.00112	
126.00000	0.00136	0.00177	0.00110	
127.00000	0.00135	0.00176	0.00109	
128.00000	0.00134	0.00176	0.00108	
129.00000	0.00133	0.00175	0.00106	
130.00000	0.00132	0.00174	0.00105	
131.00000	0.00131	0.00174	0.00104	
132.00000	0.00130	0.00173	0.00103	
133.00000	0.00129	0.00173	0.00102	
134.00000	0.00128	0.00172	0.00101	
135.00000	0.00127	0.00172	0.00099	
136.00000	0.00126	0.00171	0.00098	
137.00000	0.00125	0.00171	0.00097	
138.00000	0.00124	0.00170	0.00096	
139.00000	0.00123	0.00170	0.00095	
140.00000	0.00122	0.00170	0.00094	
141.00000	0.00122	0.00169	0.00093	
142.00000	0.00121	0.00169	0.00092	
143.00000	0.00120	0.00169	0.00091	
144.00000	0.00119	0.00168	0.00090	
145.00000	0.00118	0.00168	0.00089	
146.00000	0.00118	0.00168	0.00088	
147.00000	0.00117	0.00167	0.00087	
148.00000	0.00116	0.00167	0.00086	
149.00000	0.00115	0.00167	0.00085	
150.00000	0.00114	0.00167	0.00084	
151.00000	0.00114	0.00166	0.00084	
152.00000	0.00113	0.00166	0.00083	
153.00000	0.00112	0.00166	0.00082	
154.00000	0.00112	0.00166	0.00081	
155.00000	0.00111	0.00165	0.00080	
156.00000	0.00110	0.00165	0.00079	
157.00000	0.00110	0.00165	0.00078	
158.00000	0.00109	0.00165	0.00078	
159.00000	0.00108	0.00165	0.00077	
160.00000	0.00108	0.00165	0.00076	
161.00000	0.00107	0.00165	0.00075	
162.00000	0.00106	0.00164	0.00074	
163.00000	0.00106	0.00164	0.00074	
164.00000	0.00105	0.00164	0.00073	
165.00000	0.00104	0.00164	0.00072	
166.00000	0.00104	0.00164	0.00071	
167.00000	0.00103	0.00164	0.00071	
168.00000	0.00103	0.00164	0.00070	
169.00000	0.00102	0.00164	0.00069	
170.00000	0.00102	0.00164	0.00069	
171.00000	0.00101	0.00164	0.00068	
172.00000	0.00101	0.00164	0.00067	
173.00000	0.00100	0.00164	0.00067	
174.00000	0.00100	0.00164	0.00066	
175.00000	0.00099	0.00164	0.00065	
176.00000	0.00099	0.00164	0.00065	
177.00000	0.00098	0.00164	0.00064	
178.00000	0.00098	0.00164	0.00063	
179.00000	0.00097	0.00164	0.00063	
180.00000	0.00097	0.00164	0.00062	
181.00000	0.00096	0.00165	0.00061	
182.00000	0.00096	0.00164	0.00061	
183.00000	0.00095	0.00165	0.00060	
184.00000	0.00095	0.00165	0.00060	
185.00000	0.00094	0.00165	0.00059	
186.00000	0.00094	0.00165	0.00058	
187.00000	0.00093	0.00165	0.00058	
188.00000	0.00093	0.00165	0.00057	
189.00000	0.00092	0.00165	0.00057	
190.00000	0.00092	0.00166	0.00056	
191.00000	0.00092	0.00166	0.00055	
192.00000	0.00091	0.00166	0.00055	
193.00000	0.00091	0.00166	0.00054	
194.00000	0.00090	0.00166	0.00054	
195.00000	0.00090	0.00166	0.00053	
196.00000	0.00090	0.00166	0.00053	
197.00000	0.00089	0.00167	0.00052	
198.00000	0.00089	0.00167	0.00052	
199.00000	0.00089	0.00167	0.00051	
200.00000	0.00088	0.00167	0.00051	
201.00000	0.00088	0.00167	0.00050	
202.00000	0.00087	0.00168	0.00050	
203.00000	0.00087	0.00168	0.00049	
204.00000	0.00087	0.00168	0.00049	
205.00000	0.00086	0.00168	0.00048	
206.00000	0.00086	0.00169	0.00048	
207.00000	0.00086	0.00169	0.00047	
208.00000	0.00085	0.00169	0.00047	
209.00000	0.00085	0.00169	0.00046	
210.00000	0.00085	0.00170	0.00046	
211.00000	0.00084	0.00170	0.00045	
212.00000	0.00084	0.00170	0.00045	
213.00000	0.00084	0.00171	0.00044	
214.00000	0.00084	0.00171	0.00044	
215.00000	0.00083	0.00171	0.00044	
216.00000	0.00083	0.00172	0.00043	
217.00000	0.00083	0.00172	0.00043	
218.00000	0.00082	0.00172	0.00042	
219.00000	0.00082	0.00172	0.00042	
220.00000	0.00082	0.00173	0.00041	
221.00000	0.00081	0.00173	0.00041	
222.00000	0.00081	0.00174	0.00041	
223.00000	0.00081	0.00174	0.00040	
224.00000	0.00081	0.00174	0.00040	
225.00000	0.00080	0.00174	0.00039	
226.00000	0.00080	0.00175	0.00039	
227.00000	0.00080	0.00175	0.00039	
228.00000	0.00080	0.00175	0.00038	
229.00000	0.00079	0.00176	0.00038	
230.00000	0.00079	0.00176	0.00037	
231.00000	0.00079	0.00177	0.00037	
232.00000	0.00079	0.00177	0.00037	
233.00000	0.00078	0.00177	0.00036	
234.00000	0.00078	0.00178	0.00036	
235.00000	0.00078	0.00178	0.00036	
236.00000	0.00078	0.00179	0.00035	
237.00000	0.00077	0.00179	0.00035	
238.00000	0.00077	0.00179	0.00035	
239.00000	0.00077	0.00180	0.00034	
240.00000	0.00077	0.00180	0.00034	
241.00000	0.00076	0.00181	0.00033	
242.00000	0.00076	0.00181	0.00033	
243.00000	0.00076	0.00182	0.00033	
244.00000	0.00076	0.00182	0.00032	
245.00000	0.00076	0.00183	0.00032	
246.00000	0.00075	0.00183	0.00032	
247.00000	0.00075	0.00183	0.00031	
248.00000	0.00075	0.00184	0.00031	
249.00000	0.00075	0.00184	0.00031	
250.00000	0.00074	0.00185	0.00030	
251.00000	0.00074	0.00186	0.00030	
252.00000	0.00074	0.00186	0.00030	
253.00000	0.00074	0.00186	0.00029	
254.00000	0.00074	0.00187	0.00029	
255.00000	0.00073	0.00188	0.00029	
256.00000	0.00073	0.00188	0.00029	
257.00000	0.00073	0.00188	0.00028	
258.00000	0.00073	0.00189	0.00028	
259.00000	0.00073	0.00190	0.00028	
260.00000	0.00073	0.00190	0.00027	
261.00000	0.00072	0.00190	0.00027	
262.00000	0.00072	0.00191	0.00027	
263.00000	0.00072	0.00192	0.00026	
264.00000	0.00072	0.00192	0.00026	
265.00000	0.00072	0.00192	0.00026	
266.00000	0.00071	0.00193	0.00026	
267.00000	0.00071	0.00194	0.00025	
268.00000	0.00071	0.00194	0.00025	
269.00000	0.00071	0.00195	0.00025	
270.00000	0.00071	0.00196	0.00024	
271.00000	0.00071	0.00196	0.00024	
272.00000	0.00070	0.00197	0.00024	
273.00000	0.00070	0.00197	0.00024	
274.00000	0.00070	0.00198	0.00023	
275.00000	0.00070	0.00199	0.00023	
276.00000	0.00070	0.00199	0.00023	
277.00000	0.00070	0.00200	0.00023	
278.00000	0.00069	0.00200	0.00022	
279.00000	0.00069	0.00201	0.00022	
280.00000	0.00069	0.00202	0.00022	
281.00000	0.00069	0.00202	0.00021	
282.00000	0.00069	0.00203	0.00021	
283.00000	0.00069	0.00203	0.00021	
284.00000	0.00069	0.00204	0.00021	
285.00000	0.00068	0.00205	0.00020	
286.00000	0.00068	0.00205	0.00020	
287.00000	0.00068	0.00206	0.00020	
288.00000	0.00068	0.00206	0.00020	
289.00000	0.00068	0.00207	0.00019	
290.00000	0.00068	0.00208	0.00019	
291.00000	0.00068	0.00209	0.00019	
292.00000	0.00068	0.00209	0.00019	
293.00000	0.00067	0.00210	0.00019	
294.00000	0.00067	0.00211	0.00018	
295.00000	0.00067	0.00211	0.00018	
296.00000	0.00067	0.00212	0.00018	
297.00000	0.00067	0.00212	0.00018	
298.00000	0.00067	0.00213	0.00017	
299.00000	0.00067	0.00214	0.00017	
300.00000	0.00067	0.00215	0.00017	
301.00000	0.00066	0.00216	0.00017	
302.00000	0.00066	0.00216	0.00016	
303.00000	0.00066	0.00217	0.00016	
304.00000	0.00066	0.00218	0.00016	
305.00000	0.00066	0.00218	0.00016	
306.00000	0.00066	0.00219	0.00016	
307.00000	0.00066	0.00220	0.00015	
308.00000	0.00066	0.00220	0.00015	
309.00000	0.00065	0.00221	0.00015	
310.00000	0.00065	0.00223	0.00015	
311.00000	0.00065	0.00223	0.00015	
312.00000	0.00065	0.00224	0.00014	
313.00000	0.00065	0.00225	0.00014	
314.00000	0.00065	0.00226	0.00014	
315.00000	0.00065	0.00226	0.00014	
316.00000	0.00065	0.00227	0.00013	
317.00000	0.00065	0.00228	0.00013	
318.00000	0.00065	0.00229	0.00013	
319.00000	0.00064	0.00229	0.00013	
320.00000	0.00064	0.00230	0.00013	
321.00000	0.00064	0.00231	0.00012	
322.00000	0.00064	0.00232	0.00012	
323.00000	0.00064	0.00233	0.00012	
324.00000	0.00064	0.00233	0.00012	
325.00000	0.00064	0.00234	0.00012	
326.00000	0.00064	0.00235	0.00012	
327.00000	0.00064	0.00236	0.00011	
328.00000	0.00064	0.00237	0.00011	
329.00000	0.00063	0.00238	0.00011	
330.00000	0.00063	0.00239	0.00011	
331.00000	0.00063	0.00239	0.00011	
332.00000	0.00063	0.00240	0.00010	
333.00000	0.00063	0.00241	0.00010	
334.00000	0.00063	0.00242	0.00010	
335.00000	0.00063	0.00243	0.00010	
336.00000	0.00063	0.00244	0.00010	
337.00000	0.00063	0.00245	0.00009	
338.00000	0.00063	0.00246	0.00009	
339.00000	0.00063	0.00247	0.00009	
340.00000	0.00063	0.00248	0.00009	
341.00000	0.00062	0.00249	0.00009	
342.00000	0.00062	0.00250	0.00009	
343.00000	0.00062	0.00251	0.00008	
344.00000	0.00062	0.00252	0.00008	
345.00000	0.00062	0.00253	0.00008	
346.00000	0.00062	0.00254	0.00008	
347.00000	0.00062	0.00255	0.00008	
348.00000	0.00062	0.00256	0.00008	
349.00000	0.00062	0.00257	0.00007	
350.00000	0.00062	0.00259	0.00007	
351.00000	0.00062	0.00260	0.00007	
352.00000	0.00062	0.00261	0.00007	
353.00000	0.00062	0.00262	0.00007	
354.00000	0.00061	0.00262	0.00007	
355.00000	0.00061	0.00263	0.00006	
356.00000	0.00061	0.00264	0.00006	
357.00000	0.00061	0.00265	0.00006	
358.00000	0.00061	0.00267	0.00006	
359.00000	0.00061	0.00268	0.00006	
360.00000	0.00061	0.00269	0.00006	
361.00000	0.00061	0.00270	0.00005	
362.00000	0.00061	0.00272	0.00005	
363.00000	0.00061	0.00273	0.00005	
364.00000	0.00061	0.00274	0.00005	
365.00000	0.00061	0.00274	0.00005	
366.00000	0.00061	0.00275	0.00005	
367.00000	0.00061	0.00277	0.00005	
368.00000	0.00060	0.00278	0.00004	
369.00000	0.00060	0.00279	0.00004	
370.00000	0.00060	0.00281	0.00004	
371.00000	0.00060	0.00282	0.00004	
372.00000	0.00060	0.00284	0.00004	
373.00000	0.00060	0.00285	0.00004	
374.00000	0.00060	0.00285	0.00004	
375.00000	0.00060	0.00286	0.00003	
376.00000	0.00060	0.00288	0.00003	
377.00000	0.00060	0.00289	0.00003	
378.00000	0.00060	0.00291	0.00003	
379.00000	0.00060	0.00293	0.00003	
380.00000	0.00060	0.00294	0.00003	
381.00000	0.00060	0.00294	0.00003	
382.00000	0.00060	0.00296	0.00002	
383.00000	0.00060	0.00297	0.00002	
384.00000	0.00060	0.00299	0.00002	
385.00000	0.00059	0.00301	0.00002	
386.00000	0.00059	0.00302	0.00002	
387.00000	0.00059	0.00302	0.00002	
388.00000	0.00059	0.00304	0.00002	
389.00000	0.00059	0.00306	0.00001	
390.00000	0.00059	0.00307	0.00001	
391.00000	0.00059	0.00309	0.00001	
392.00000	0.00059	0.00311	0.00001	
393.00000	0.00059	0.00311	0.00001	
394.00000	0.00059	0.00313	0.00001	
395.00000	0.00059	0.00315	0.00001	
396.00000	0.00059	0.00316	0.00001	
397.00000	0.00059	0.00318	0.00000	
398.00000	0.00059	0.00318	0.00000	
399.00000	0.00059	0.00320	0.00000	
400.00000	0.00059	0.00322	0.00000	

==> data-BoundsKSplinesB.txt <==
E	TrueError	NormalizedBound	LowerBound
1.00000	0.18952	0.19071	0.18902	
2.00000	0.09968	0.10368	0.09891	
3.00000	0.06633	0.07525	0.06647	
4.00000	0.04966	0.06362	0.04992	
5.00000	0.03975	0.05961	0.03991	
6.00000	0.03308	0.05928	0.03321	
7.00000	0.02877	0.06147	0.02841	
8.00000	0.02537	0.06613	0.02480	
9.00000	0.02262	0.07203	0.02200	
10.00000	0.02039	0.07982	0.01975	
11.00000	0.01876	0.08953	0.01791	
12.00000	0.01728	0.09967	0.01638	
13.00000	0.01602	0.10980	0.01508	
14.00000	0.01507	0.12325	0.01397	
15.00000	0.01423	0.13649	0.01300	
16.00000	0.01348	0.15133	0.01216	
17.00000	0.01284	0.16790	0.01142	
18.00000	0.01234	0.18349	0.01075	
19.00000	0.01182	0.20054	0.01016	
20.00000	0.01138	0.22250	0.00963	
21.00000	0.01098	0.24308	0.00915	
22.00000	0.01065	0.26547	0.00871	
23.00000	0.01039	0.28557	0.00831	
24.00000	0.01016	0.31164	0.00794	
25.00000	0.00992	0.33993	0.00760	
26.00000	0.00971	0.36528	0.00729	
27.00000	0.00951	0.39240	0.00700	
28.00000	0.00932	0.42138	0.00673	
29.00000	0.00918	0.45883	0.00648	
30.00000	0.00905	0.49235	0.00625	
31.00000	0.00893	0.52814	0.00603	
32.00000	0.00883	0.55849	0.00583	
33.00000	0.00873	0.59874	0.00564	
34.00000	0.00865	0.64169	0.00546	
35.00000	0.00857	0.68752	0.00529	
36.00000	0.00851	0.72636	0.00512	
37.00000	0.00846	0.77782	0.00497	
38.00000	0.00841	0.82144	0.00483	
39.00000	0.00837	0.86736	0.00469	
40.00000	0.00833	0.92819	0.00456	
41.00000	0.00829	0.97973	0.00444	
42.00000	0.00827	1.03399	0.00432	
43.00000	0.00825	1.09109	0.00421	
44.00000	0.00822	1.16671	0.00410	
45.00000	0.00821	1.23078	0.00400	
46.00000	0.00821	1.29822	0.00390	
47.00000	0.00821	1.36920	0.00381	
48.00000	0.00821	1.42488	0.00372	
49.00000	0.00821	1.50251	0.00363	
50.00000	0.00822	1.58422	0.00355	
51.00000	0.00823	1.67022	0.00347	
52.00000	0.00824	1.76075	0.00339	
53.00000	0.00826	1.83177	0.00332	
54.00000	0.00828	1.93080	0.00325	
55.00000	0.00830	2.03505	0.00318	
56.00000	0.00832	2.11684	0.00311	
57.00000	0.00833	2.23091	0.00305	
58.00000	0.00836	2.32042	0.00299	
59.00000	0.00839	2.44526	0.00293	
60.00000	0.00841	2.54323	0.00287	
61.00000	0.00845	2.67988	0.00282	
62.00000	0.00849	2.78714	0.00276	
63.00000	0.00854	2.89866	0.00271	
64.00000	0.00858	3.05423	0.00266	
65.00000	0.00862	3.17636	0.00261	
66.00000	0.00865	3.30336	0.00256	
67.00000	0.00869	3.48057	0.00252	
68.00000	0.00873	3.61973	0.00247	
69.00000	0.00877	3.76446	0.00243	
70.00000	0.00882	3.91500	0.00239	
71.00000	0.00887	4.07159	0.00235	
72.00000	0.00893	4.23449	0.00231	
73.00000	0.00898	4.46192	0.00227	
74.00000	0.00904	4.64060	0.00223	
75.00000	0.00910	4.82652	0.00220	
76.00000	0.00914	5.02000	0.00216	
77.00000	0.00919	5.22136	0.00213	
78.00000	0.00924	5.43094	0.00209	
79.00000	0.00929	5.64909	0.00206	
80.00000	0.00934	5.87619	0.00203	
81.00000	0.00940	6.03281	0.00200	
82.00000	0.00943	6.27569	0.00197	
83.00000	0.00949	6.52860	0.00194	
84.00000	0.00953	6.79198	0.00191	
85.00000	0.00959	7.06628	0.00188	
86.00000	0.00963	7.35199	0.00185	
87.00000	0.00969	7.54912	0.00182	
88.00000	0.00976	7.85500	0.00180	
89.00000	0.00982	8.17369	0.00177	
90.00000	0.00988	8.50577	0.00175	
91.00000	0.00994	8.73497	0.00172	
92.00000	0.01000	9.09073	0.00170	
93.00000	0.01006	9.46157	0.00167	
94.00000	0.01013	9.71758	0.00165	
95.00000	0.01018	10.11508	0.00163	
96.00000	0.01023	10.52957	0.00161	
97.00000	0.01029	10.81578	0.00158	
98.00000	0.01034	11.26033	0.00156	
99.00000	0.01040	11.56736	0.00154	
100.00000	0.01046	12.04433	0.00152	
101.00000	0.01051	12.54197	0.00150	
102.00000	0.01058	12.88577	0.00148	
103.00000	0.01064	13.42005	0.00146	
104.00000	0.01069	13.78924	0.00144	
105.00000	0.01076	14.36309	0.00142	
106.00000	0.01081	14.75971	0.00141	
107.00000	0.01087	15.16791	0.00139	
108.00000	0.01093	15.80260	0.00137	
109.00000	0.01099	16.24140	0.00135	
110.00000	0.01105	16.92382	0.00134	


==> data-ScatterPlotsSURE.txt <==
ErrAmc1	ErrAmc2	ErrBmc1	ErrBmc2	ErrAmcEx1	ErrAmcEx2	ErrBmcEx1	ErrBmcEx2
0.00048098	0.00049506	0.00521443	0.00521443	0.00001446	0.00001452	0.00816947	0.00816968	
0.00060650	0.00060994	0.00714351	0.00714355	0.00001366	0.00001381	0.01240719	0.01241205	
0.00057153	0.00057153	0.00434732	0.00438073	0.00001441	0.00001463	0.00651772	0.00651772	
0.00052942	0.00052942	0.00524942	0.00524942	0.00001748	0.00001794	0.00618908	0.00618908	
0.00066991	0.00067564	0.00839746	0.00867387	0.00001480	0.00001484	0.00694944	0.00694944	
0.00068267	0.00068267	0.00663907	0.00663907	0.00001541	0.00001541	0.01059425	0.01059500	
0.00052374	0.00053461	0.00362230	0.00362230	0.00001649	0.00001653	0.00594050	0.00594050	
0.00057415	0.00057832	0.00883121	0.00883149	0.00001570	0.00001586	0.00378166	0.00378166	
0.00058517	0.00058908	0.00506961	0.00511130	0.00001581	0.00001592	0.00268475	0.00270920	
0.00057389	0.00057695	0.00591120	0.00591120	0.00001492	0.00001496	0.00685215	0.00688232	
0.00063229	0.00064519	0.01638967	0.01664876	0.00001024	0.00001025	0.00745243	0.00745243	
0.00056722	0.00056722	0.00288955	0.00290072	0.00001041	0.00001072	0.00669206	0.00669206	
0.00059632	0.00059675	0.00365843	0.00365843	0.00001400	0.00001403	0.00580964	0.00580964	
0.00055100	0.00055341	0.00409642	0.00409642	0.00001453	0.00001480	0.00440639	0.00441059	
0.00055787	0.00055787	0.00433594	0.00436292	0.00001519	0.00001541	0.00560123	0.00560123	
0.00056896	0.00057581	0.00862797	0.00869327	0.00001555	0.00001555	0.00788187	0.00788187	
0.00051754	0.00051754	0.00782171	0.00783674	0.00001394	0.00001394	0.00668616	0.00671011	
0.00063753	0.00064432	0.00317603	0.00317603	0.00001503	0.00001509	0.00467928	0.00474001	
0.00059253	0.00059253	0.00337834	0.00337834	0.00001542	0.00001542	0.00522024	0.00522024	
0.00055991	0.00055991	0.00215287	0.00218645	0.00001571	0.00001629	0.00519365	0.00519365	
0.00054862	0.00054862	0.00808637	0.00810917	0.00001274	0.00001406	0.00345633	0.00345735	
0.00056140	0.00056461	0.00495363	0.00495363	0.00001635	0.00001635	0.00461420	0.00461550	
0.00055778	0.00056762	0.00380096	0.00380096	0.00001404	0.00001404	0.00678190	0.00678190	
0.00057802	0.00058272	0.00323865	0.00323865	0.00001210	0.00001214	0.00273271	0.00273271	
0.00058682	0.00060414	0.00818507	0.00818553	0.00001451	0.00001451	0.00503262	0.00503262	
0.00053044	0.00053044	0.00444008	0.00445408	0.00001643	0.00001643	0.00389642	0.00389642	
0.00059679	0.00061357	0.00786520	0.00787079	0.00001582	0.00001584	0.00677879	0.00677879	
0.00058738	0.00058738	0.00222842	0.00223380	0.00001493	0.00001495	0.00470450	0.00472078	
0.00059783	0.00059783	0.01128379	0.01129411	0.00001231	0.00001236	0.00620176	0.00620650	
0.00056663	0.00056998	0.00442898	0.00442898	0.00001263	0.00001275	0.00665768	0.00668878	
0.00058440	0.00058774	0.00342366	0.00342366	0.00001333	0.00001382	0.00541593	0.00541703	
0.00057657	0.00058133	0.00326435	0.00328233	0.00001522	0.00001526	0.00916009	0.00916009	
0.00059067	0.00059615	0.00238552	0.00238552	0.00001525	0.00001533	0.00526589	0.00526604	
0.00054899	0.00054899	0.00884112	0.00884114	0.00001427	0.00001441	0.00557873	0.00557873	
0.00056913	0.00056913	0.00167123	0.00169458	0.00001598	0.00001598	0.00926018	0.00926018	
0.00056733	0.00056837	0.00341083	0.00341882	0.00001185	0.00001185	0.00677596	0.00677596	
0.00058720	0.00058720	0.00620499	0.00620936	0.00001485	0.00001503	0.00536711	0.00537932	
0.00053677	0.00053677	0.00455511	0.00458361	0.00001363	0.00001366	0.00640805	0.00640894	
0.00055956	0.00056562	0.00257970	0.00258602	0.00001430	0.00001434	0.01298839	0.01298839	
0.00061086	0.00061086	0.00638362	0.00638362	0.00001500	0.00001504	0.00723309	0.00728507	
0.00053333	0.00053333	0.00731850	0.00732315	0.00001765	0.00001774	0.00825105	0.00826470	
0.00063642	0.00063642	0.01484836	0.01484836	0.00001757	0.00001761	0.00450707	0.00453362	
0.00060818	0.00061338	0.00911361	0.00911361	0.00001130	0.00001130	0.01302850	0.01302850	
0.00057885	0.00058206	0.00989041	0.00991690	0.00001429	0.00001429	0.00592337	0.00592735	
0.00051741	0.00052211	0.00342605	0.00344051	0.00001913	0.00001913	0.01437343	0.01437648	
0.00054390	0.00054390	0.00697093	0.00701498	0.00001497	0.00001518	0.00464040	0.00466254	
0.00058382	0.00059481	0.00642667	0.00643987	0.00001432	0.00001441	0.01098946	0.01098946	
0.00054554	0.00054624	0.01463959	0.01463959	0.00001232	0.00001237	0.00859659	0.00859674	
0.00058009	0.00058009	0.00210612	0.00211692	0.00001571	0.00001582	0.00787564	0.00790083	
0.00057107	0.00058083	0.00541088	0.00541871	0.00001505	0.00001505	0.01163583	0.01167924	
0.00063374	0.00063374	0.00470029	0.00472645	0.00001699	0.00001700	0.00531662	0.00531662	
0.00060226	0.00060739	0.01260001	0.01266359	0.00001293	0.00001302	0.00644185	0.00644185	
0.00057778	0.00057778	0.00882327	0.00887135	0.00001734	0.00001749	0.00625246	0.00625246	
0.00054548	0.00054837	0.01404263	0.01435623	0.00001581	0.00001593	0.00708623	0.00708623	
0.00068942	0.00068942	0.00790094	0.00793433	0.00001591	0.00001597	0.00719253	0.00719253	
0.00049865	0.00049865	0.00315520	0.00318795	0.00001409	0.00001419	0.00472050	0.00472050	
0.00065313	0.00065313	0.00232086	0.00232086	0.00001476	0.00001480	0.00961696	0.00961696	
0.00056791	0.00056791	0.00454605	0.00454605	0.00001345	0.00001409	0.00613168	0.00613168	
0.00063797	0.00064182	0.00609908	0.00610807	0.00001363	0.00001366	0.00638254	0.00639314	
0.00064859	0.00065337	0.01153612	0.01153612	0.00001464	0.00001464	0.00653238	0.00653486	
0.00060168	0.00060168	0.00803405	0.00817571	0.00001935	0.00001938	0.00729163	0.00729268	
0.00055272	0.00055595	0.00771089	0.00772275	0.00001468	0.00001490	0.01151382	0.01151382	
0.00059205	0.00059498	0.00255467	0.00255467	0.00001283	0.00001286	0.00401190	0.00401190	
0.00060455	0.00060455	0.00798687	0.00798717	0.00001358	0.00001390	0.00797078	0.00797078	
0.00071923	0.00072034	0.00378590	0.00378590	0.00001504	0.00001524	0.00638912	0.00643394	
0.00064335	0.00064736	0.00474882	0.00475705	0.00001464	0.00001469	0.00715907	0.00715907	
0.00059539	0.00059539	0.00213316	0.00214708	0.00001366	0.00001366	0.00669654	0.00669654	
0.00056840	0.00057093	0.00480619	0.00480619	0.00001564	0.00001600	0.00795607	0.00795607	
0.00065025	0.00065031	0.00352550	0.00353542	0.00001220	0.00001221	0.00834721	0.00834721	
0.00060049	0.00060240	0.00979938	0.00989441	0.00001447	0.00001447	0.00472589	0.00477999	
0.00057989	0.00058994	0.00317080	0.00322253	0.00001357	0.00001379	0.00559261	0.00559417	
0.00057506	0.00058512	0.00460402	0.00475192	0.00001296	0.00001323	0.00649240	0.00649501	
0.00058510	0.00058871	0.00815624	0.00817524	0.00001681	0.00001691	0.00601679	0.00601679	
0.00056235	0.00056235	0.00795637	0.00795637	0.00001416	0.00001416	0.00628388	0.00628496	
0.00058454	0.00058748	0.00314774	0.00316384	0.00001826	0.00001850	0.00558163	0.00558811	
0.00055220	0.00055220	0.00413426	0.00413426	0.00001159	0.00001236	0.00579051	0.00579051	
0.00060797	0.00060797	0.01043679	0.01054735	0.00001443	0.00001446	0.00453149	0.00453756	
0.00065880	0.00065880	0.01080185	0.01080185	0.00001712	0.00001726	0.01142257	0.01142257	
0.00054354	0.00054354	0.00443131	0.00443131	0.00001352	0.00001364	0.00752128	0.00752128	
0.00063769	0.00064641	0.00532629	0.00532629	0.00001049	0.00001053	0.01465733	0.01465756	
0.00060551	0.00060713	0.01030339	0.01032950	0.00001639	0.00001644	0.00929469	0.00933634	
0.00057739	0.00057888	0.00609342	0.00610679	0.00001784	0.00001806	0.00832353	0.00838262	
0.00055282	0.00055282	0.01288806	0.01289089	0.00001499	0.00001510	0.00559262	0.00559511	
0.00060322	0.00060413	0.00582319	0.00582319	0.00001324	0.00001326	0.00738468	0.00738468	
0.00062468	0.00063125	0.00628152	0.00633156	0.00001609	0.00001614	0.00500181	0.00500181	
0.00052397	0.00052397	0.00542960	0.00549299	0.00001280	0.00001314	0.00740446	0.00740446	
0.00064911	0.00065144	0.00426858	0.00429590	0.00001553	0.00001553	0.00845194	0.00847539	
0.00056435	0.00057293	0.00302439	0.00304243	0.00001558	0.00001563	0.00685981	0.00686406	
0.00047453	0.00047739	0.00335906	0.00335906	0.00001185	0.00001185	0.00712742	0.00712742	
0.00056271	0.00056271	0.00427005	0.00434042	0.00001420	0.00001420	0.00825360	0.00825360	
0.00063276	0.00063422	0.00195899	0.00198269	0.00001419	0.00001448	0.01011928	0.01011936	
0.00049854	0.00050178	0.00804216	0.00811593	0.00001389	0.00001389	0.00540444	0.00540444	
0.00050839	0.00051345	0.00556163	0.00556163	0.00001453	0.00001472	0.00636287	0.00636287	
0.00061127	0.00061127	0.00449905	0.00451146	0.00001436	0.00001440	0.00661956	0.00662440	
0.00056006	0.00060156	0.01447062	0.01449458	0.00001363	0.00001394	0.00637914	0.00637914	
0.00058918	0.00060282	0.00849741	0.00850911	0.00001702	0.00001720	0.00951230	0.00951389	
0.00056975	0.00057167	0.00792505	0.00795146	0.00001087	0.00001095	0.00785115	0.00785115	
0.00042555	0.00042562	0.00472357	0.00472732	0.00001589	0.00001593	0.00628938	0.00628938	
0.00059404	0.00059404	0.00338232	0.00338232	0.00001415	0.00001454	0.00826054	0.00828488	
0.00057077	0.00057077	0.00241040	0.00241040	0.00001562	0.00001571	0.01073714	0.01073764	

==> data-scatter_RSS_oracle_vs_Sure_FA.txt <==
RSSOracleFA	RSSOracleFANystrom	RSSSureFA	RSSSureFANystrom
144.94272	125.70007	292.84561	352.25316	
666.39256	621.25840	666.39256	1109.30676	
1881.90253	1878.77085	1960.88681	1997.20877	
3779.69489	3400.63139	4456.65497	4322.62766	
411.36920	383.27975	526.30742	450.34726	
83.71902	93.36371	224.80092	212.41677	
421.83462	427.40177	456.03321	466.05868	
559.35660	546.09364	577.25807	553.39809	
1085.46617	999.93355	1137.50926	1158.97793	
1012.05881	847.38413	1026.13633	945.43559	
716.31035	678.64232	788.06521	684.52107	
405.76552	363.91498	409.33537	381.58128	
786.46447	762.30327	931.24172	966.25736	
449.87577	417.22579	465.38246	444.41924	
1180.01442	1053.72675	2063.27174	2078.22861	
2713.38075	2813.28705	3776.61103	3859.96835	
591.74398	494.14765	957.93824	1032.90875	
2215.28988	1969.13727	2563.88498	2656.51985	
2359.03432	2232.63140	3497.55307	3496.69227	
311.45187	285.76841	524.08984	532.60112	
622.27630	655.55259	783.91969	777.81211	
1526.62365	1568.80901	1547.04055	1568.80901	
840.77108	948.44239	7801.67181	11144.43795	
3346.98953	3045.29045	4543.94153	4700.24742	
398.75534	381.65162	807.40579	821.73083	
399.10002	381.79776	751.10509	771.83033	
271.41631	245.72677	289.94032	286.31330	
688.30737	732.03984	688.48045	755.42908	
809.66675	810.97238	1040.70174	1220.27704	
601.47306	538.98897	644.83634	580.81130	
688.17818	731.95718	747.58480	734.87096	
242.59068	243.51646	247.55104	249.97091	
465.66887	451.34931	503.37736	494.52322	
1067.65623	976.11948	1907.30703	2010.49639	
622.93272	600.45797	857.76295	827.43735	
1525.61669	1569.14755	2107.43418	2143.75830	
1549.27417	1444.80594	1551.90611	1447.00089	
799.84472	682.30314	977.56465	1008.37510	
202.75164	179.56832	245.68306	242.79241	
244.48215	218.84096	434.49281	443.66174	
774.31909	708.26768	774.31909	715.16113	
1188.87709	979.65108	2212.84476	1301.91150	
762.05969	615.47028	1183.42820	1307.08353	
827.24556	854.97492	1070.44306	973.42773	
747.77249	692.53339	753.51276	828.26311	
340.80058	310.03839	442.75058	369.61134	
421.80323	427.39402	451.48440	465.60022	
312.68324	296.00164	324.96512	355.78123	
1692.71903	1513.72879	2411.49730	2429.35436	
2952.11892	3023.12497	3165.14774	3197.28278	
729.81756	723.10672	1080.22764	797.42555	
622.28998	655.37445	771.20312	775.78655	
594.14055	541.29631	621.75889	546.41895	
676.24741	621.36786	727.47712	793.04433	
244.31596	218.81952	359.75734	303.03351	
724.04064	793.45554	770.24576	797.94468	
1095.86570	976.22979	1495.42978	1494.88975	
190.69055	182.01626	229.74622	212.00411	
1126.14506	1058.98786	1448.23424	1269.50832	
359.84425	302.63133	537.84887	566.53455	
912.89869	653.74463	919.41533	868.53053	
786.50354	762.39586	944.89308	970.32750	
1403.20813	1155.67624	1697.31699	1694.84138	
1508.34356	1436.04883	1879.48525	1679.08052	
730.14297	723.17395	942.95167	761.90762	
559.31454	546.16117	575.58909	552.29292	
1126.75648	1058.94736	1579.69390	1674.94887	
643.73114	650.04911	967.23588	783.83462	
311.51989	285.84608	501.64171	484.35031	
885.96461	844.28333	885.96461	1309.07574	
559.42739	546.08496	559.49386	553.22652	
2500.53994	2321.45062	2671.56333	2325.78608	
483.12670	391.85516	580.30840	400.38295	
3872.41972	3666.35694	3932.46002	3829.08443	
1295.12336	1268.17820	1297.10536	1268.84630	
99.92966	113.45810	202.83795	163.59859	
1361.24905	1001.01192	1417.26046	1028.49531	
212.58715	201.35191	257.15804	215.13677	
574.09975	521.75856	1078.23058	1071.06361	
906.73142	878.04647	1129.63695	930.12931	
724.19754	793.43376	1026.43676	961.96537	
747.77690	692.53722	800.24229	850.42410	
192.35743	159.81947	417.68221	553.93066	
311.63807	285.75734	520.53341	530.52085	
496.56433	527.02960	739.46611	669.73323	
750.51034	670.13581	971.38676	1038.93944	
275.59696	261.82664	276.26526	305.76387	
176.80150	180.06190	198.60551	210.71021	
145.07521	152.19520	293.03842	251.10226	
1223.14827	1161.35756	1242.62421	1317.98744	
383.08369	361.83314	410.63917	446.16692	
83.73697	93.36510	249.60181	230.90701	
1049.23539	1041.89076	1076.19103	1090.37278	
622.87859	600.41624	889.98619	873.89142	
344.47289	348.38460	345.11797	364.89609	
671.91767	607.61796	1259.38702	1259.29024	
2040.70062	1919.66221	3021.16442	2966.91256	
149.34388	134.95152	160.73921	148.44125	
594.22628	541.33364	594.36840	544.33595	
666.62344	620.87775	1180.72522	1369.09910	

==> data-scatter_RSS_oracle_vs_Sure_FB.txt <==
RSSOracleFB	RSSOracleFBNystrom	RSSSureFB	RSSSureFBNystrom
230.57773	553646.79759	230.57773	553646.79759	
2640.36306	3199832.68843	2858.92177	3226661.26750	
1830.18454	3655688.54401	2069.55762	3655688.54401	
2501.56009	2940544.49843	3160.06359	2940544.49843	
225.42746	1019299.81736	225.42746	1019299.81736	
227.78418	197876.29532	227.78418	215428.41264	
416.85987	1280909.83990	424.70067	1342592.72516	
628.71755	1896449.37616	628.71755	1896449.37616	
558.17030	1853397.04748	558.17030	1853397.04748	
1419.57621	4678217.65375	1604.82623	4678217.65375	
454.16558	1151762.50486	454.16558	1151762.50486	
210.24814	589433.67503	210.24814	589433.67503	
968.10043	6277527.29778	971.37385	6277527.29778	
359.44724	1230750.96705	361.24348	1230750.96705	
762.76088	1492831.63238	1353.54215	1492831.63238	
2226.38067	8083152.83884	2415.16166	8083152.83884	
1039.28421	3887601.52877	1039.28421	3887601.52877	
1680.60836	6711049.62854	1680.60836	6711049.62854	
1619.81145	5665424.19185	1619.81145	5665424.19185	
259.36872	530445.07180	467.81524	555353.77771	
1205.54309	3382784.31170	1259.11555	3382784.31170	
2932.49562	7728681.32326	2932.49562	7728681.32326	
1631.39422	4873075.91489	1631.39422	4873075.91489	
2076.61148	6254858.00611	3364.53671	6254858.00611	
282.47741	915942.42390	282.47741	915942.42390	
282.47741	915942.42390	282.47741	915942.42390	
481.84395	2371408.44470	596.26618	2371408.44470	
1044.34330	4867450.80666	1217.25083	4867450.80666	
2421.46121	3952642.63896	2422.94329	3952642.63896	
1389.98124	1630056.55926	1389.98124	1743669.09189	
1044.34330	4867450.80666	1217.25083	4867450.80666	
294.29777	450467.70777	301.74223	450467.70777	
365.20274	1098450.81212	371.77106	1098450.81212	
790.21984	3240783.56749	790.21984	3240783.56749	
720.41584	3874395.13226	720.41584	3874395.13226	
2932.49562	7728681.32326	2932.49562	7728681.32326	
1341.15139	5426016.41295	1341.15139	5426016.41295	
374.03049	1595345.30215	374.03049	1595345.30215	
250.41660	998453.68555	250.41660	998453.68555	
205.46904	411531.88206	247.90391	458926.90153	
552.03177	1190542.08946	964.72148	1190542.08946	
1514.17670	3951555.18057	1514.17670	4480722.99865	
983.46318	5656235.16156	1167.23606	5656235.16156	
2004.47365	2137196.79619	2073.38694	2137196.79619	
991.27518	2219039.05223	991.27518	2219039.05223	
514.31136	1108933.18576	533.23252	1182306.54079	
416.85987	1280909.83990	424.70067	1342592.72516	
387.43794	1449322.45536	391.64328	1449322.45536	
976.72786	3466450.50525	976.72786	3466450.50525	
1639.85969	4511627.83320	1639.85969	4511627.83320	
2679.80749	877098.53763	2679.80749	889039.96825	
1205.54309	3382784.31170	1259.11555	3382784.31170	
447.96147	935754.14551	447.96147	935754.14551	
1223.10125	3243551.50175	1251.50675	3466180.67039	
205.46904	411531.88206	247.90391	458926.90153	
911.77873	610312.96929	911.77873	610312.96929	
765.49768	1740334.43996	866.52992	1748662.93970	
119.73572	394353.87173	119.73572	394353.87173	
684.11266	3257369.69588	684.11266	3257369.69588	
169.84447	428696.25117	169.84447	428696.25117	
1725.14022	2730899.24846	1860.18248	3063754.22160	
968.10043	6277527.29778	971.37385	6277527.29778	
786.72364	6383646.58470	786.72364	6383646.58470	
2225.92890	2012400.89848	2237.98891	2101686.24712	
2679.80749	877098.53763	2679.80749	889039.96825	
628.71755	1896449.37616	628.71755	1896449.37616	
684.11266	3257369.69588	684.11266	3257369.69588	
1261.39935	149665.05961	1617.23602	221004.68963	
259.36872	530445.07180	467.81524	555353.77771	
2447.27689	2112199.28724	2454.11830	2284523.00214	
628.71755	1896449.37616	628.71755	1896449.37616	
1879.84903	6685304.21949	1879.84903	6685304.21949	
659.82930	1682157.84274	815.50739	1826058.47608	
4564.82153	25648570.40359	4564.82153	25648570.40359	
1085.12522	5158998.55876	1085.12522	5265550.48248	
120.99850	509446.18261	149.67364	569852.01691	
2939.52688	3256791.69818	3114.81092	3382056.40984	
131.05451	250317.21356	131.05451	250317.21356	
538.76676	1083285.93244	1140.95866	1190732.61966	
2175.09970	7302201.92531	2175.09970	8514690.12568	
911.77873	610312.96929	911.77873	610312.96929	
991.27518	2219039.05223	991.27518	2219039.05223	
479.56336	1332179.89626	479.56336	1332179.89626	
259.36872	530445.07180	467.81524	555353.77771	
884.85072	2673317.50388	884.85072	2673317.50388	
615.17681	3371357.78178	615.17681	3371357.78178	
320.36339	1189486.35931	320.36339	1442845.89483	
315.64202	471095.07626	402.58405	495604.58075	
336.23499	1304137.89078	336.23499	1304137.89078	
2355.13692	3991424.75833	2371.48634	4164505.48421	
400.39071	751177.41259	400.39071	751177.41259	
227.78418	197876.29532	227.78418	215428.41264	
736.43508	1084794.52268	736.43508	1084794.52268	
720.41584	3874395.13226	720.41584	3874395.13226	
244.58442	1145743.11206	244.58442	1145743.11206	
2089.79426	1949411.16889	2089.79426	2140312.10105	
1579.62574	1840984.00350	1805.83141	1840984.00350	
100.92428	647560.21886	100.92428	647560.21886	
447.96147	935754.14551	447.96147	935754.14551	
2640.36306	3199832.68843	2858.92177	3226661.26750	
